Adapting Neural Link Predictors for Data-Efficient Complex Query Answering

Answering complex queries on incomplete knowledge graphs is a challenging task where a model needs to answer complex logical queries in the presence of missing knowledge. Prior work in the literature has proposed to address this problem by designing architectures trained end-to-end for the complex query answering task with a reasoning process that is hard to interpret while requiring data and resource-intensive training. Other lines of research have proposed re-using simple neural link predictors to answer complex queries, reducing the amount of training data by orders of magnitude while providing interpretable answers. The neural link predictor used in such approaches is not explicitly optimised for the complex query answering task, implying that its scores are not calibrated to interact together. We propose to address these problems via CQD$^{\mathcal{A}}$, a parameter-efficient score \emph{adaptation} model optimised to re-calibrate neural link prediction scores for the complex query answering task. While the neural link predictor is frozen, the adaptation component -- which only increases the number of model parameters by $0.03\%$ -- is trained on the downstream complex query answering task. Furthermore, the calibration component enables us to support reasoning over queries that include atomic negations, which was previously impossible with link predictors. In our experiments, CQD$^{\mathcal{A}}$ produces significantly more accurate results than current state-of-the-art methods, improving from $34.4$ to $35.1$ Mean Reciprocal Rank values averaged across all datasets and query types while using $\leq 30\%$ of the available training query types. We further show that CQD$^{\mathcal{A}}$ is data-efficient, achieving competitive results with only $1\%$ of the training complex queries, and robust in out-of-domain evaluations.

==> figures/data_robustness/wercker.yml <==
# Wercker configuration file

# box: conda/miniconda3
box: python:3.8.5

no-response-timeout: 600
command-timeout: 600

build:
  steps:
    - script:
      name: install
      code: |
        sudo apt-get -y update
        sudo apt-get -y install wget
        python3 -m pip install --upgrade -r requirements.txt
        mkdir -p data
        cd data
        wget -c http://data.neuralnoise.com/testing/NELL-betae-tiny.tar.gz
        tar xvfz NELL-betae-tiny.tar.gz
        cd ..
        mkdir -p models
        cd models
        wget -c http://data.neuralnoise.com/testing/nell-betae.tar.gz
        tar xvfz nell-betae.tar.gz
        cd ..

    - script:
        name: Run unit tests
        code: |
          CUDA_VISIBLE_DEVICES="" PYTHONPATH=. python3 -m pytest tests -v


==> todo.txt <==
- fill tables DONE
- analysis of adaptation layers TODO, important!
- find a better title and maybe a story TODO?
  - bilevel story?

- let's go with ICML

Pasquale:
- iterate over the story
  - do alternatives so we can pick the one we like the most
- do figures
  - visualisation
- also describe what we tried but didn't work

Erik:
- Experiments description (hyperparam grid, hyperparam selection)
- Related work section
- Filling the tables (Waiting for experimental results)

- interpretability thing (DONE)
